Learning Optimal Transport Plans Via Autoregressive Token Regression

Optimal Transport (OT) provides a principled framework for finding the minimum cost coupling between probability distributions. Classical solvers remain the gold standard for this task. At the same time, OT is an ideal testbed for studying whether learning-based amortized models can internalize the structure of OT type problems. Here, ground-truth solutions are available and marginal constraints are explicitly defined. Also, exact discrete solutions have well-characterized sparsity. We describe ToR-OT, a transformer-based model that learns to predict discrete OT plans through autoregressive token regression. We reframe OT into a structured sequence generation task. ToR-OT decodes sparse transport plans as sequences instead of solving an optimization task at test time. We focus on three properties: (a) Zero-shot generalization: pretraining on a large synthetic corpus of OT instances allows a single model to generalize to unseen distribution pairs and heterogeneous cost metrics without retraining, (b) Sparse primal decoding: by exploiting the inherent sparsity in exact discrete OT solutions, the decoder predicts only nonzero entries (avoids dense coupling outputs), (c) Amortized inference: on low-dimensional discrete problems, ToR-OT gives accurate approximate plans and compares favorably with per-instance neural OT baselines. Overall, ToR-OT is not yet a replacement for classical solvers, but a step toward understanding how autoregressive transformers can learn structure of constrained optimization problems like OT.

==> figures_cameraready/appendix_B/table_appB_runtime.csv <==
set,method,device,single instance [s],"batched, per instance [s]"
id_simplex_sqeuclidean,ToR-OT,NVIDIA A100-PCIE-40GB,2.5061573579441756,0.10236508047673851
id_simplex_sqeuclidean,ToR-OT (transpose-averaged),NVIDIA A100-PCIE-40GB,5.141697999089956,0.20825816822610796
id_simplex_sqeuclidean,Meta OT,cuda:0,0.0003232988528907299,2.610377036035061e-06
id_simplex_sqeuclidean,UNOT,NVIDIA A100-PCIE-40GB,0.00857433769851923,8.17091204226017e-06
id_simplex_sqeuclidean,UNOT + 10 Sinkhorn steps,NVIDIA A100-PCIE-40GB,0.008950706571340561,1.2704265303909779e-05
id_simplex_sqeuclidean,NeuralOT,GPU (several workers),996.0131500810385,996.0131500810385
id_simplex_sqeuclidean,Sinkhorn GPU ε=0.01,NVIDIA A100-PCIE-40GB,0.02954163681715727,7.712153811007738e-05
id_simplex_sqeuclidean,Sinkhorn GPU ε=0.001,NVIDIA A100-PCIE-40GB,0.2975166477262974,0.0008046670472249388
ood_paper_sqeuclidean,ToR-OT,NVIDIA A100-PCIE-40GB,2.4927010785322636,0.10446127031981531
ood_paper_sqeuclidean,ToR-OT (transpose-averaged),NVIDIA A100-PCIE-40GB,4.864466102095321,0.20650618676962848
ood_paper_sqeuclidean,Meta OT,cuda:0,0.000318105798214674,6.209153475032912e-06
ood_paper_sqeuclidean,UNOT,NVIDIA A100-PCIE-40GB,0.010060481494292617,7.011125045311119e-05
ood_paper_sqeuclidean,UNOT + 10 Sinkhorn steps,NVIDIA A100-PCIE-40GB,0.00931438198313117,7.88478323051499e-05
ood_paper_sqeuclidean,NeuralOT,GPU (several workers),941.2471104280557,941.2471104280557
ood_paper_sqeuclidean,Sinkhorn GPU ε=0.01,NVIDIA A100-PCIE-40GB,0.012145414017140865,0.0001332950648955173
ood_paper_sqeuclidean,Sinkhorn GPU ε=0.001,NVIDIA A100-PCIE-40GB,0.10688476404175162,0.0012586609583296296

